Leveraging MPI RMA to optimise halo-swapping communications in MONC on Cray machines

Remote Memory Access (RMA), also known as single sided communications, provides a way of accessing the memory of other processes without having to issue explicit message passing style communication calls. Previous studies have concluded that MPI RMA can provide increased performance over traditional MPI Point to Point (P2P) but these are based on synthetic benchmarks. In this work, we replace the existing non-blocking P2P communication calls in the MONC atmospheric model with MPI RMA. We describe our approach in detail and discuss options taken for correctness and performance. Experiments on illustrate that by using RMA we can obtain between a 5\% and 10\% reduction in communication time at each timestep on up to 32768 cores, which over the entirety of a run (of many timesteps) results in a significant improvement in performance compared to P2P. However, RMA is not a silver bullet and there are challenges when integrating RMA into existing codes: important optimisations are necessary to achieve good performance and library support is not universally mature. In this paper we discuss, in the context of a real world code, the lessons learned converting P2P to RMA, explore performance and scaling challenges, and contrast alternative RMA synchronisation approaches in detail.

==> Documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 

%   MiKTeX 2.9 (Freeware software) is required to install STIX/LATO fonts
%   Download MiKTeX installer & instructions from the below URLs
	https://miktex.org/download
 	Instructions to install the basic MiKTeX installer
	https://miktex.org/howto/install-miktex

%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive) (please rename Windows-Stix-fontinstaller.e_xe to Windows-Stix-fontinstaller.exe)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%



==> data/archer_strong_rma_fence.txt <==
2048: [32, 64, 1, 2048, 2048, 128, 500, 11.18299, 816396.0, 1632.792, 0.173, 0.379]
4096: [64, 64, 1, 2048, 2048, 128, 500, 11.23944, 430702.0, 861.404, 0.114, 0.259]
8192: [64, 128, 1, 2048, 2048, 128, 500, 11.2577, 225436.0, 450.872, 0.108, 0.224]
16384: [128, 128, 1, 2048, 2048, 128, 500, 11.2222, 129319.0, 258.638, 0.084, 0.177]
32768: [128, 256, 1, 2048, 2048, 128, 500, 11.25299, 96144.0, 192.288, 0.084, 0.168]


==> data/archer_strong_rma_lock.txt <==
2048: [32, 64, 1, 2048, 2048, 128, 500, 11.18299, 809658.0, 1619.316, 0.175, 0.381]
4096: [64, 64, 1, 2048, 2048, 128, 500, 11.23944, 424864.0, 849.728, 0.117, 0.258]
8192: [64, 128, 1, 2048, 2048, 128, 500, 11.2577, 227269.0, 454.538, 0.109, 0.223]
16384: [128, 128, 1, 2048, 2048, 128, 500, 11.2222, 135879.0, 271.758, 0.091, 0.186]
32768: [128, 256, 1, 2048, 2048, 128, 500, 11.25299, 102098.0, 204.196, 0.094, 0.186]


==> data/archer_strong_rma_lock_all.txt <==
2048: [32, 64, 1, 2048, 2048, 128, 500, 11.18299, 1216950.0, 2433.9, 0.387, 0.797]
4096: [64, 64, 1, 2048, 2048, 128, 500, 11.23944, 1296382.0, 2592.764, 0.458, 0.935]
8192: [64, 128, 1, 2048, 2048, 128, 400, 8.44913, 1835672.0, 4589.18, 0.928, 1.859]
16384: [128, 128, 1, 2048, 2048, 128, 200, 3.56895, 2641269.0, 13206.345, 2.434, 4.861]
32768: [128, 256, 1, 2048, 2048, 128, 100, 1.65484, 0.0, 0.0, 0.0, 0.0]


==> data/archer_strong_rma_none.txt <==
2048: [32, 64, 1, 2048, 2048, 128, 500, 11.18299, 827134.0, 1654.268, 0.196, 0.433]
4096: [64, 64, 1, 2048, 2048, 128, 500, 11.23944, 446841.0, 893.682, 0.127, 0.266]
8192: [64, 128, 1, 2048, 2048, 128, 500, 11.2577, 241258.0, 482.516, 0.117, 0.24]
16384: [128, 128, 1, 2048, 2048, 128, 500, 11.2222, 139396.0, 278.792, 0.069, 0.141]
32768: [128, 256, 1, 2048, 2048, 128, 500, 11.25299, 93511.0, 187.022, 0.071, 0.144]


==> data/archer_strong_rma_pscw.txt <==
2048: [32, 64, 1, 2048, 2048, 128, 500, 11.18299, 798630.0, 1597.26, 0.163, 0.364]
4096: [64, 64, 1, 2048, 2048, 128, 500, 11.23944, 434942.0, 869.884, 0.113, 0.281]
8192: [64, 128, 1, 2048, 2048, 128, 500, 11.2577, 219644.0, 439.288, 0.098, 0.198]
16384: [128, 128, 1, 2048, 2048, 128, 500, 11.2222, 134652.0, 269.304, 0.076, 0.174]
32768: [128, 256, 1, 2048, 2048, 128, 500, 11.25299, 96700.0, 193.4, 0.069, 0.17]


==> data/archer_strong_rma_pscw_nodmapp.txt <==
2048: [32, 64, 1, 2048, 2048, 128, 500, 11.18299, 790390.0, 1580.78, 0.18, 0.397]
4096: [64, 64, 1, 2048, 2048, 128, 500, 11.23944, 390735.0, 781.47, 0.12, 0.276]
8192: [64, 128, 1, 2048, 2048, 128, 500, 11.2577, 212667.0, 425.334, 0.115, 0.255]
16384: [128, 128, 1, 2048, 2048, 128, 500, 11.2222, 118361.0, 236.722, 0.082, 0.185]
32768: [128, 256, 1, 2048, 2048, 128, 500, 11.25299, 89367.0, 178.734, 0.077, 0.185]


==> data/archer_weak_rma_fence.txt <==
128: [8, 16, 1, 128, 256, 256, 500, 11.9, 189313.0, 378.626, 0.064, 0.137]
256: [16, 16, 1, 256, 256, 256, 500, 11.84621, 203242.0, 406.484, 0.088, 0.192]
512: [16, 32, 1, 256, 512, 256, 500, 11.58954, 207993.0, 415.986, 0.092, 0.192]
1024: [32, 32, 1, 512, 512, 256, 500, 11.55925, 222380.0, 444.76, 0.12, 0.258]
2048: [32, 64, 1, 512, 1024, 256, 500, 11.52526, 224856.0, 449.712, 0.122, 0.252]
4096: [64, 64, 1, 1024, 1024, 256, 500, 11.38415, 238975.0, 477.95, 0.149, 0.314]
8192: [64, 128, 1, 1024, 2048, 256, 500, 11.27936, 238269.0, 476.538, 0.148, 0.304]
16384: [128, 128, 1, 2048, 2048, 256, 500, 11.27509, 261182.0, 522.364, 0.189, 0.393]
32768: [128, 256, 1, 2048, 4096, 256, 500, 11.24988, 262113.0, 524.226, 0.186, 0.38]


==> data/archer_weak_rma_lock.txt <==
128: [8, 16, 1, 128, 256, 256, 500, 11.9, 188168.0, 376.336, 0.059, 0.121]
256: [16, 16, 1, 256, 256, 256, 500, 11.84621, 197836.0, 395.672, 0.081, 0.171]
512: [16, 32, 1, 256, 512, 256, 500, 11.58954, 199082.0, 398.164, 0.083, 0.171]
1024: [32, 32, 1, 512, 512, 256, 500, 11.55925, 218369.0, 436.738, 0.116, 0.239]
2048: [32, 64, 1, 512, 1024, 256, 500, 11.52526, 221133.0, 442.266, 0.117, 0.239]
4096: [64, 64, 1, 1024, 1024, 256, 500, 11.38415, 234126.0, 468.252, 0.141, 0.291]
8192: [64, 128, 1, 1024, 2048, 256, 500, 11.27936, 236007.0, 472.014, 0.143, 0.291]
16384: [128, 128, 1, 2048, 2048, 256, 500, 11.27509, 252933.0, 505.866, 0.176, 0.36]
32768: [128, 256, 1, 2048, 4096, 256, 500, 11.24988, 264378.0, 528.756, 0.19, 0.387]


==> data/archer_weak_rma_lock_all.txt <==
128: [8, 16, 1, 128, 256, 256, 500, 11.9, 197014.0, 394.028, 0.069, 0.142]
256: [16, 16, 1, 256, 256, 256, 500, 11.84621, 223656.0, 447.312, 0.105, 0.216]
512: [16, 32, 1, 256, 512, 256, 500, 11.58954, 274888.0, 549.776, 0.144, 0.293]
1024: [32, 32, 1, 512, 512, 256, 500, 11.55925, 327681.0, 655.362, 0.213, 0.432]
2048: [32, 64, 1, 512, 1024, 256, 500, 11.52526, 523636.0, 1047.272, 0.347, 0.694]
4096: [64, 64, 1, 1024, 1024, 256, 500, 11.38415, 856815.0, 1713.63, 0.693, 1.387]
8192: [64, 128, 1, 1024, 2048, 256, 500, 11.27936, 1387774.0, 2775.548, 1.144, 2.28]
16384: [128, 128, 1, 2048, 2048, 256, 400, 8.45345, 2643621.0, 6609.0525, 2.616, 5.242]
32768: [128, 256, 1, 2048, 4096, 256, 200, 3.55613, 3109638.0, 15548.19, 4.782, 9.567]


==> data/archer_weak_rma_none.txt <==
128: [8, 16, 1, 128, 256, 256, 500, 11.9, 197897.0, 395.794, 0.072, 0.154]
256: [16, 16, 1, 256, 256, 256, 500, 11.84621, 220993.0, 441.986, 0.105, 0.21]
512: [16, 32, 1, 256, 512, 256, 500, 11.58954, 220477.0, 440.954, 0.103, 0.215]
1024: [32, 32, 1, 512, 512, 256, 500, 11.55925, 240367.0, 480.734, 0.14, 0.289]
2048: [32, 64, 1, 512, 1024, 256, 500, 11.52526, 245432.0, 490.864, 0.14, 0.282]
4096: [64, 64, 1, 1024, 1024, 256, 500, 11.38415, 248245.0, 496.49, 0.146, 0.291]
8192: [64, 128, 1, 1024, 2048, 256, 500, 11.27936, 250159.0, 500.318, 0.15, 0.311]
16384: [128, 128, 1, 2048, 2048, 256, 500, 11.27509, 267161.0, 534.322, 0.166, 0.351]
32768: [128, 256, 1, 2048, 4096, 256, 500, 11.24988, 271354.0, 542.708, 0.167, 0.348]


==> data/archer_weak_rma_pscw.txt <==
128: [8, 16, 1, 128, 256, 256, 500, 11.9, 186465.0, 372.93, 0.06, 0.125]
256: [16, 16, 1, 256, 256, 256, 500, 11.84621, 197713.0, 395.426, 0.081, 0.166]
512: [16, 32, 1, 256, 512, 256, 500, 11.58954, 201785.0, 403.57, 0.081, 0.183]
1024: [32, 32, 1, 512, 512, 256, 500, 11.55925, 216698.0, 433.396, 0.108, 0.232]
2048: [32, 64, 1, 512, 1024, 256, 500, 11.52526, 216512.0, 433.024, 0.108, 0.22]
4096: [64, 64, 1, 1024, 1024, 256, 500, 11.38415, 224741.0, 449.482, 0.121, 0.259]
8192: [64, 128, 1, 1024, 2048, 256, 500, 11.27936, 227649.0, 455.298, 0.124, 0.269]
16384: [128, 128, 1, 2048, 2048, 256, 500, 11.27509, 258342.0, 516.684, 0.152, 0.378]
32768: [128, 256, 1, 2048, 4096, 256, 500, 11.24988, 251120.0, 502.24, 0.149, 0.369]


==> data/archer_weak_rma_pscw_nodmapp.txt <==
128: [8, 16, 1, 128, 256, 256, 500, 11.9, 172656.0, 345.312, 0.062, 0.133]
256: [16, 16, 1, 256, 256, 256, 500, 11.84621, 185531.0, 371.062, 0.086, 0.189]
512: [16, 32, 1, 256, 512, 256, 500, 11.58954, 188757.0, 377.514, 0.087, 0.187]
1024: [32, 32, 1, 512, 512, 256, 500, 11.55925, 205726.0, 411.452, 0.12, 0.248]
2048: [32, 64, 1, 512, 1024, 256, 500, 11.52526, 204655.0, 409.31, 0.119, 0.249]
4096: [64, 64, 1, 1024, 1024, 256, 500, 11.38415, 215938.0, 431.876, 0.13, 0.279]
8192: [64, 128, 1, 1024, 2048, 256, 500, 11.27936, 227815.0, 455.63, 0.137, 0.318]
16384: [128, 128, 1, 2048, 2048, 256, 500, 11.27509, 236480.0, 472.96, 0.156, 0.378]
32768: [128, 256, 1, 2048, 4096, 256, 500, 11.24988, 239620.0, 479.24, 0.161, 0.382]


==> data/cirrus_strong_rma_fence.old.txt <==
256: [16, 16, 1, 2048, 2048, 128, 200, 3.5869, 2449121.0, 12245.605, 0.301, 0.639]
512: [16, 32, 1, 2048, 2048, 128, 400, 8.59913, 2445159.0, 6112.8975, 0.229, 0.482]
2048: [32, 64, 1, 2048, 2048, 128, 500, 11.53643, 920485.0, 1840.97, 0.367, 0.736]
4096: [64, 64, 1, 2048, 2048, 128, 500, 11.60813, 467986.0, 935.972, 0.176, 0.35]


==> data/cirrus_strong_rma_fence.txt <==
256: [16, 16, 1, 512, 512, 256, 500, 11.62996, 769998.0, 1539.996, 0.131, 0.268]
512: [16, 32, 1, 512, 512, 256, 500, 11.67405, 380579.0, 761.158, 0.125, 0.254]
1024: [32, 32, 1, 512, 512, 256, 500, 11.68637, 222236.0, 444.472, 0.109, 0.219]
2048: [32, 64, 1, 512, 512, 256, 500, 11.81103, 153754.0, 307.508, 0.104, 0.209]
4096: [64, 64, 1, 512, 512, 256, 500, 11.99202, 152348.0, 304.696, 0.147, 0.294]


==> data/cirrus_strong_rma_none.old.txt <==
256: [16, 16, 1, 2048, 2048, 128, 200, 3.5869, 2497000.0, 12485.0, 0.289, 0.657]
512: [16, 32, 1, 2048, 2048, 128, 400, 8.59913, 2477669.0, 6194.1725, 0.199, 0.455]
2048: [32, 64, 1, 2048, 2048, 128, 500, 11.53643, 825596.0, 1651.192, 0.131, 0.328]
4096: [64, 64, 1, 2048, 2048, 128, 500, 11.60813, 434143.0, 868.286, 0.093, 0.293]


==> data/cirrus_strong_rma_none.txt <==
256: [16, 16, 1, 512, 512, 256, 500, 11.62996, 775908.0, 1551.816, 0.142, 0.3]
512: [16, 32, 1, 512, 512, 256, 500, 11.67405, 385147.0, 770.294, 0.126, 0.264]
1024: [32, 32, 1, 512, 512, 256, 500, 11.68637, 214795.0, 429.59, 0.098, 0.194]
2048: [32, 64, 1, 512, 512, 256, 500, 11.81103, 151189.0, 302.378, 0.099, 0.245]
4096: [64, 64, 1, 512, 512, 256, 500, 11.99202, 112479.0, 224.958, 0.085, 0.259]


==> data/cirrus_strong_rma_pscw.old.txt <==
256: [16, 16, 1, 2048, 2048, 128, 200, 3.5869, 2451529.0, 12257.645, 0.281, 0.651]
512: [16, 32, 1, 2048, 2048, 128, 400, 8.59913, 2422662.0, 6056.655, 0.206, 0.439]
2048: [32, 64, 1, 2048, 2048, 128, 500, 11.53643, 898890.0, 1797.78, 0.209, 0.889]
4096: [64, 64, 1, 2048, 2048, 128, 500, 11.60813, 446891.0, 893.782, 0.104, 0.367]


==> data/cirrus_strong_rma_pscw.txt <==
256: [16, 16, 1, 512, 512, 256, 500, 11.62996, 763476.0, 1526.952, 0.125, 0.255]
512: [16, 32, 1, 512, 512, 256, 500, 11.67405, 378671.0, 757.342, 0.118, 0.242]
1024: [32, 32, 1, 512, 512, 256, 500, 11.68637, 217370.0, 434.74, 0.096, 0.211]
2048: [32, 64, 1, 512, 512, 256, 500, 11.81103, 150532.0, 301.064, 0.093, 0.196]
4096: [64, 64, 1, 512, 512, 256, 500, 11.99202, 146968.0, 293.936, 0.089, 0.332]


==> data/cirrus_weak_rma_fence.txt <==
128: [8, 16, 1, 128, 256, 256, 500, 11.70261, 185445.0, 370.89, 0.06, 0.122]
256: [16, 16, 1, 256, 256, 256, 500, 11.68637, 197463.0, 394.926, 0.078, 0.158]
512: [16, 32, 1, 256, 512, 256, 500, 11.68637, 204479.0, 408.958, 0.08, 0.162]
1024: [32, 32, 1, 512, 512, 256, 500, 11.68637, 257586.0, 515.172, 0.174, 0.348]
2048: [32, 64, 1, 512, 1024, 256, 500, 11.68637, 324882.0, 649.764, 0.285, 0.57]
4096: [64, 64, 1, 1024, 1024, 256, 500, 11.68546, 298903.0, 597.806, 0.208, 0.416]


==> data/cirrus_weak_rma_none.txt <==
128: [8, 16, 1, 128, 256, 256, 500, 11.70261, 187323.0, 374.646, 0.061, 0.126]
256: [16, 16, 1, 256, 256, 256, 500, 11.68637, 201208.0, 402.416, 0.081, 0.172]
512: [16, 32, 1, 256, 512, 256, 500, 11.68637, 207479.0, 414.958, 0.084, 0.175]
1024: [32, 32, 1, 512, 512, 256, 500, 11.68637, 246489.0, 492.978, 0.136, 0.313]
2048: [32, 64, 1, 512, 1024, 256, 500, 11.68637, 324062.0, 648.124, 0.203, 0.521]
4096: [64, 64, 1, 1024, 1024, 256, 500, 11.68546, 251593.0, 503.186, 0.118, 0.342]


==> data/cirrus_weak_rma_pscw.txt <==
128: [8, 16, 1, 128, 256, 256, 500, 11.70261, 185716.0, 371.432, 0.059, 0.123]
256: [16, 16, 1, 256, 256, 256, 500, 11.68637, 200088.0, 400.176, 0.075, 0.154]
512: [16, 32, 1, 256, 512, 256, 500, 11.68637, 201358.0, 402.716, 0.075, 0.153]
1024: [32, 32, 1, 512, 512, 256, 500, 11.68637, 315404.0, 630.808, 0.165, 0.492]
2048: [32, 64, 1, 512, 1024, 256, 500, 11.68637, 364200.0, 728.4, 0.283, 0.981]
4096: [64, 64, 1, 1024, 1024, 256, 500, 11.68546, 280305.0, 560.61, 0.122, 0.434]

